Biologically inspired force enhancement for maritime propulsion and maneuvering

The move to high performance applications greatly increases the demand to produce large instantaneous fluid forces for high-speed maneuvering and improved power efficiency for sustained propulsion. Animals achieve remarkable feats of maneuvering and efficiency by changing their body shape to generate unsteady fluid forces. Inspired by this, we have studied a range of immersed bodies which drastically change their shape to produce fluid forces. These include relatively simple shape- changes, such as quickly changing the angle of attack of a foil to induce emergency stops and the use of tandem flapping foils to generate three times the average propulsive force of a single flapping foil. They also include more unconventional shape-changes such as high-speed retracting foil sections to power roll and dive maneuvers and the use of soft robotics to rapidly shrink the frontal area of an ellipsoid to power 68% efficient fast-start maneuvers or even completely cancel the drag force with 91% quasi-propulsive efficiency. These systems have been investigated with analytics, experimental measurements and immersed-boundary numerical simulations.

==> Figures/out.txt <==
"frontT" "backT" "frontL" "backL" "Tratio" "frontE" "totalE"
"1" 0.523619678901779 1.02476340828307 -0.0610850254297784 0.0591718760365523 2.95707581203284 0.504246975061259 0.530901512468026

